Automatic Annotation Augmentation Boosts Translation between Molecules and Natural Language

Recent advancements in AI for biological research focus on integrating molecular data with natural language to accelerate drug discovery. However, the scarcity of high-quality annotations limits progress in this area. This paper introduces LA$^3$, a Language-based Automatic Annotation Augmentation framework that leverages large language models to augment existing datasets, thereby improving AI training. We demonstrate the effectiveness of LA$^3$ by creating an enhanced dataset, LaChEBI-20, where we systematically rewrite the annotations of molecules from an established dataset. These rewritten annotations preserve essential molecular information while providing more varied sentence structures and vocabulary. Using LaChEBI-20, we train LaMolT5 based on a benchmark architecture to learn the mapping between molecular representations and augmented annotations. Experimental results on text-based *de novo* molecule generation and molecule captioning demonstrate that LaMolT5 outperforms state-of-the-art models. Notably, incorporating LA$^3$ leads to improvements of up to 301% over the benchmark architecture. Furthermore, we validate the effectiveness of LA$^3$ notable applications in *image*, *text* and *graph* tasks, affirming its versatility and utility.

==> figures/leaderboard-left.csv <==
x,y,model
7700000.0,0.594,LaMolT5-Small
750000000.0,0.596,LaMolT5-Base
800000000.0,0.593,LaMolT5-Large
7700000.0,0.482,MolT5-Small
750000000.0,0.496,MolT5-Base
800000000.0,0.554,MolT5-Large
20000000000.0,0.593,MolReGPT
770000000.0,0.59,MolT5-Large-HV
180000000.0,0.589,TGM-DLM w/o corr


==> figures/mol-gen-data.csv <==
metric,Original,GPT 3.5-turbo + Gemini Pro,Llama 2-70b + Llama 3-70b
BLEU,1,1.128476821,1.078145695
Exact,1,3.632911392,2.64556962
Lev.,1,0.616015084,0.823841773
MAC.,1,1.26742532,1.169274538
RDK.,1,1.417253521,1.285211268
Mor.,1,1.433268859,1.342359768
FCD,1,0.284444444,0.647407407
Text2Mol,1,1.232365145,1.109958506
Val.,1,1.317614424,1.214979196
